Leveraging Approximate Model-based Shielding for Probabilistic Safety Guarantees in Continuous Environments

Shielding is a popular technique for achieving safe reinforcement learning (RL). However, classical shielding approaches come with quite restrictive assumptions making them difficult to deploy in complex environments, particularly those with continuous state or action spaces. In this paper we extend the more versatile approximate model-based shielding (AMBS) framework to the continuous setting. In particular we use Safety Gym as our test-bed, allowing for a more direct comparison of AMBS with popular constrained RL algorithms. We also provide strong probabilistic safety guarantees for the continuous setting. In addition, we propose two novel penalty techniques that directly modify the policy gradient, which empirically provide more stable convergence in our experiments.

==> rebuttal.txt <==
We thank the reviewers for their time and providing high quality comments and feedback. 

Two of the concerns the reviewers had with the paper, were (i) the experimental results, and (ii) the novelty of the contribution. As regards (ii), we have proposed three different penalty techniques to alleviate the shortcomings of AMBS. While our results aren't extensive, they are demonstrative and support our approach. We now have extended results for the "long run" setting, including AMBS without any of the penalty techniques, which highlights how dramatically AMBS fails without our proposed penalty techniques. We will add these to the revised version of the paper and we are confident this will strengthen the weight of our contribution. 


Reviewer#1:

Q1: We appreciate that the reviewer found the background literature useful. Rather than our method being directly inspired by [21, 31], these are simply examples of techniques that make use of counter-examples for safe RL. We will endeavor to include this clarification in the final version of the paper.

Q2: As the reviewer remarks, the more sophisticated methods perform slightly worse than the penalty critic method. This certainly requires further investigation. We are skeptical whether it is a limitation of the VAE, since if no counter-examples are generated then the gradient is almost the same as the penalty-critic method. Possibly, the gradients of the more sophisticated methods have higher variance and more hyperparameter tuning might also help.  

Q3: OmniSafe/Safety-Gymnasium are extensions of Safety-Gym with more diverse environments, in which we plan on conducting some more experiments.

Q4: When the world model in inaccurate, it may fail to accurately predict safe/unsafe trajectories. For real world scenarios, where the world model may be less accurate, it might be necessary to incorporate uncertainty estimation, so for uncertain states we revert back to the backup policy. 


Reviewer#2:

Re. General Comments: thanks for your suggestions, we will try and make the figures clearer. 

Re. Detailed Comments: probably approximately correct (PAC) is a concept from statistical machine learning. A PAC bound typically bounds the error of a hypothesis generated by a learning algorithm with high probability. In our case the hypothesis is the measure $\mu_{s \models \psi}$, which we can estimate up to epsilon error with high probability.

We mean ‘recover’ in this context, since we are trying to determine the value $\mu_{s \models \psi}$, we can re-word this to make it more clear.

10M refers to 10M frames. Thanks for your grammatical suggestions we will aim to resolve all of them.

Q1&2: It wouldn’t take a significant amount of effort to replicate our results, the AMBS codebase is available online, our code is a fork of the AMBS repository and we will make it available. 


Reviewer#3:

Re. Weaknesses: We appreciate that the reviewer found Section 3 useful. We followed [24] as closely as possible, to demonstrate that the corresponding results hold in the continuous case and to make the paper self-contained. We will make it clearer how similar Section 3 is to [24]. 

Re. Further Comments: Although memoryless policies raise issues in POMDPs, it is still the case that fixing a policy in a POMDP induces a transition system. We define bounded safety on the set of underlying states, since our labelling function maps from states.

Q1: The latent states are not actually labelled with atomic propositions, the cost predictor is used to predict whether a latent state satisfies $\Psi$ or not.

Q2: In principle we could use the CMDP framework, but PCTL is useful for reasoning precisely about safety, traces, counter-examples and how to derive our new form of the PLPG.
